Towards Generalising Neural Implicit Representations

Neural implicit representations have shown substantial improvements in efficiently storing 3D data, when compared to conventional formats. However, the focus of existing work has mainly been on storage and subsequent reconstruction. In this work, we show that training neural representations for reconstruction tasks alongside conventional tasks can produce more general encodings that admit equal quality reconstructions to single task training, whilst improving results on conventional tasks when compared to single task encodings. We reformulate the semantic segmentation task, creating a more representative task for implicit representation contexts, and through multi-task experiments on reconstruction, classification, and segmentation, show our approach learns feature rich encodings that admit equal performance for each task.

==> arxiv eccvw update/sections/abstract.txt <==
\looseness=-1
Neural implicit representations have shown substantial improvements in efficiently storing 3D data, when compared to conventional formats.
However, the focus of existing work has mainly been on storage and subsequent reconstruction.
In this work, we show that training neural representations for reconstruction tasks alongside conventional tasks can produce more general encodings that admit equal quality reconstructions to single task training, whilst improving results on conventional tasks when compared to single task encodings.
We reformulate the semantic segmentation task, creating a more representative task for implicit representation contexts, and through multi-task experiments on reconstruction, classification, and segmentation, show our approach learns feature rich encodings that admit equal performance for each task.
Further, through hold-out experiments, we show that adding semantic supervision when training implicit encoders can significantly improve performance on later unseen tasks, without requiring encoder retraining.
%produce high quality results for each task.
